The NNLO QCD soft function for 1-jettiness

We calculate the soft function for the global event variable 1-jettiness at next-to-next-to-leading order (NNLO) in QCD. We focus specifically on the non-Abelian contribution, which, unlike the Abelian part, is not determined by the next-to-leading order result. The calculation uses the known general forms for the emission of one and two soft partons and is performed using a sector-decomposition method that is spelled out in detail. Results are presented in the form of numerical fits to the 1-jettiness soft function for LHC kinematics (as a function of the angle between the incoming beams and the final-state jet) and for generic kinematics (as a function of three independent angles). These fits represent one of the needed ingredients for NNLO calculations that use the N-jettiness event variable to handle infrared singularities.

==> plots/NNLO1jGenKin/generic-kinematics-fit-ggg.txt <==
63.79391110426466     34.17448006926861     -10.788588441484933     -2.2338814452227505
35.03201783852061     -1.0137911522916994     -0.37352454225301973     -0.013361937592137472
-10.598766349186505     -3.0160272785083677     -0.955284124425568     -0.3326422604280003
-2.2329069362949023     -0.5873587934164426     0.02279400277455564     -0.1608716559088719
34.58446368572912     -1.3530113607751326     -0.2950713145529676     0.06141433317595078
-3.1557322318310455     -18.136139591786595     -9.961865429498454     -1.8100620478148075
-1.6881673298156166     -17.65296814966588     -12.988379537366015     -2.3564040298948585
-0.163031057642882     -3.462157549768673     -2.004081844756365     -0.3595501284149465
-10.566956102011119     -1.0608734254385197     1.9996935498946373     0.5740754956198801
-0.9913189362021273     -12.991399970610107     -8.53910040191469     -1.923886322521003
4.913670373302753     -6.301513628304993     -7.249734788616015     -1.718705459725026
1.363862881435419     -0.6270946247243302     -0.8397650286137562     -0.20006027946650856
-2.199068216872782     -0.16985103408412244     0.8857351397725816     0.2677067845503971
0.18359550433968153     -2.925387377942981     -1.6868613765252727     -0.30573047691437705
2.105830110377087     0.13874227109737228     -0.7642504873545808     -0.22334072612859696
0.4019672442374124     0.13198450865870948     -0.049551782879694674     -0.021689818046906804

==> plots/NNLO1jGenKin/generic-kinematics-fit-qag.txt <==
40.36899351167569     25.627890550816016     -8.736690397854694     -2.114404899583132
26.13736916163353     2.689865691050357     -0.5515149013106969     0.5002962443905451
-8.59222529235491     -2.371774585802533     1.7062947219537026     0.27918857134863184
-2.108712689473365     0.04554347592404617     0.5960886850291142     -0.03789129411205423
14.679406386346065     -1.7866428337842377     -0.837618640848045     -0.7671773626451408
-1.8151736145141195     -7.383702376905395     -5.365482713615537     -0.8654462906420545
0.23418176890908193     -9.647937031219083     -5.753210482964973     -0.928830895287295
-0.4315847674561632     -1.9907628035871652     -0.6488570120772139     -0.12127406057865646
-2.441158778463018     -0.8473608891348289     -2.235994141288788     -0.8551720435319591
0.33063003979878297     -6.0812681221097495     -8.082000043182264     -2.0395321897691248
2.430077237125532     -4.096188898362771     -5.362694355097635     -1.2595910659361826
0.4283812380848217     -0.6952642925422763     -0.6236594120772266     -0.13917113441964546
0.04761734323240323     -0.22237764410272243     -0.6667735807177795     -0.36982058114179106
0.16039608317377832     -0.9843435058271673     -1.5706161935060587     -0.5449941237467155
0.860874184165042     0.24882276016453853     -0.5170169998270092     -0.2045839157158
0.015114412416492216     -0.05222533897401384     -0.06296920559206375     -0.01947806237908754

==> plots/NNLO1jGenKin/generic-kinematics-fit-qgq.txt <==
40.2892986752485     25.345417929317616     -8.812944427137415     -2.1210316009443915
14.542871085935953     -2.9318808831887386     -1.0746786331443985     -0.7417496038224234
-2.574036606689392     -2.0941391240891325     -2.5590133704548546     -0.5813306543175635
0.02786817054706664     -0.4796814713933613     -0.5288239579379669     -0.1613164720671629
25.486090127484424     1.1275744417043105     -0.48910746086514717     0.7385907094746974
-3.9958600393023254     -13.435452428650398     -6.084187839856507     -0.994638862792295
-1.1572079000960587     -10.534143232156083     -8.318865754981877     -1.5425130947257009
-0.036427836343347245     -1.9911690784081895     -1.5340668544796734     -0.2894199842573399
-8.728092569241747     -1.6840099373498745     4.693543296432364     1.6996586421868731
-0.2421968965845734     -8.95759185624459     -0.9267071803554066     0.3485170244824661
1.7584991516656954     -5.30869570353936     -3.315366640804017     -0.558039555054301
0.6940445622039617     -0.5761262850602592     -0.5191175888556504     -0.09889679435815361
-2.1002463206633086     0.1893692852250326     1.533700018870833     0.5670411954412223
-0.19457296652880435     -2.1314736919037123     -0.09159528039329211     0.22459029432174027
1.0299266203846147     -0.49639262421093544     -0.3589353952139264     -0.027384813935788916
0.24784354298577443     0.022254897583598898     -0.03781046172264467     -0.006863152725435429

==> plots/NNLO1jGenKin/generic-kinematics-fit-readme.txt <==
The numbers in each of the 'generic-kinematics-fit-xxx.txt' files correspond to the following fit coefficients:

     c[0,0,0]     c[0,0,1]     c[0,0,2]     c[0,0,3]
     c[0,1,0]     c[0,1,1]     c[0,1,2]     c[0,1,3]
     c[0,2,0]     c[0,2,1]     c[0,2,2]     c[0,2,3]
     c[0,3,0]     c[0,3,1]     c[0,3,2]     c[0,3,3]
     c[1,0,0]     c[1,0,1]     c[1,0,2]     c[1,0,3]
     c[1,1,0]     c[1,1,1]     c[1,1,2]     c[1,1,3]
     c[1,2,0]     c[1,2,1]     c[1,2,2]     c[1,2,3]
     c[1,3,0]     c[1,3,1]     c[1,3,2]     c[1,3,3]
     c[2,0,0]     c[2,0,1]     c[2,0,2]     c[2,0,3]
     c[2,1,0]     c[2,1,1]     c[2,1,2]     c[2,1,3]
     c[2,2,0]     c[2,2,1]     c[2,2,2]     c[2,2,3]
     c[2,3,0]     c[2,3,1]     c[2,3,2]     c[2,3,3]
     c[3,0,0]     c[3,0,1]     c[3,0,2]     c[3,0,3]
     c[3,1,0]     c[3,1,1]     c[3,1,2]     c[3,1,3]
     c[3,2,0]     c[3,2,1]     c[3,2,2]     c[3,2,3]
     c[3,3,0]     c[3,3,1]     c[3,3,2]     c[3,3,3]

